Matrix-Free Evaluation of High-Order Shifted Boundary Finite Element Operators

This paper presents a matrix-free approach for implementing the shifted boundary method (SBM) in finite element analysis. The SBM is a versatile technique for solving partial differential equations on complex geometries by shifting boundary conditions to nearby surrogate boundaries. We focus on the efficient evaluation of shifted boundary operators using precomputed data and tensor-product structures. The proposed method avoids the explicit assembly of global matrices, achieving a computational complexity of $O(p^{2d-1})$ per face for the evaluation of shifted boundary contributions on elements of polynomial degree $p$ in $d$ dimensions. Numerical experiments validate the accuracy and efficiency of the approach, demonstrating its scalability and applicability to high-order finite element methods for both continuous and discontinuous Galerkin formulations. We compare the performance of the proposed method with a matrix-free CutFEM implementation.

==> results/convergence/cutFEM_p1.txt <==
Cycle Mesh size    L2-Error     
    0    0.3025 1.3326e-02    - 
    1    0.1513 3.4163e-03 1.96 
    2    0.0756 7.1633e-04 2.25 
    3    0.0378 1.3678e-04 2.39 
    4    0.0189 3.0002e-05 2.19 
    5    0.0095 6.5542e-06 2.19 


==> results/convergence/cutFEM_p2.txt <==
Cycle Mesh size    L2-Error     
    0    0.3025 1.3282e-03    - 
    1    0.1513 9.6845e-05 3.78 
    2    0.0756 8.2578e-06 3.55 
    3    0.0378 6.7104e-07 3.62 
    4    0.0189 6.5644e-08 3.35 
    5    0.0095 7.0586e-09 3.22 


==> results/convergence/cutFEM_p3.txt <==
Cycle Mesh size    L2-Error     
    0    0.3025 4.5009e-05    - 
    1    0.1513 2.5858e-06 4.12 
    2    0.0756 1.1096e-07 4.54 
    3    0.0378 4.2827e-09 4.70 
    4    0.0189 2.0132e-10 4.41 
    5    0.0095 1.2346e-11 4.03 


==> results/convergence/sbm_p1.txt <==
Cycle Mesh size    L2-Error     NIter 
    0    0.3025 8.7168e-03    -     0 
    1    0.1513 3.8999e-03 1.16     0 
    2    0.0756 6.5545e-04 2.57     0 
    3    0.0378 1.7104e-04 1.94     0 
    4    0.0189 4.7406e-05 1.85     0 
    5    0.0095 1.0909e-05 2.12     0 


==> results/convergence/sbm_p2.txt <==
Cycle Mesh size    L2-Error     NIter 
    0    0.3025 8.4484e-04    -     0 
    1    0.1513 1.9086e-04 2.15     0 
    2    0.0756 2.3631e-05 3.01     0 
    3    0.0378 2.9069e-06 3.02     0 
    4    0.0189 4.2935e-07 2.76     0 
    5    0.0095 5.2059e-08 3.04     0 


==> results/convergence/sbm_p3.txt <==
Cycle Mesh size    L2-Error     NIter 
    0    0.3025 7.1076e-05    -     0 
    1    0.1513 7.9971e-06 3.15     0 
    2    0.0756 8.0750e-07 3.31     0 
    3    0.0378 4.4750e-08 4.17     0 
    4    0.0189 4.4155e-09 3.34     0 
    5    0.0095 2.4822e-10 4.15     0 


==> results/convergence/sbm_p4.txt <==
Cycle Mesh size     L2-Error     NIter 
    0    0.3025 4.8027e-06     -     0 
    1    0.1513 3.4111e-07  3.82     0 
    2    0.0756 1.0317e-08  5.05     0 
    3    0.0378 1.1725e-09  3.14     0 
    4    0.0189 3.7600e-09 -1.68     0 
    5    0.0095 4.9846e-09 -0.41     0 


==> results/cutFEMref/fake_parallel_balls/3D_p1.txt <==
Cycle NBalls Mesh size  DOFs  VMULT Time Interior T   Cut T     Ghost T      MPI      Total T   MF init T  Cells fraction  MF Mem  
    4      1    0.0328 136579 2.9385e-02 6.7836e-03 9.6694e-03 1.0617e-02 4.1800e-06 2.8490e-02 6.5681e-01         0.1379 51823607 
    4      2    0.0328 274625 1.9519e-02 1.5887e-02 0.0000e+00 1.7100e-06 3.4800e-06 1.8444e-02 2.1663e-01         0.0000 24929475 
    4      3    0.0328 274457 2.0909e-02 1.6780e-02 2.2143e-04 2.0033e-04 2.5390e-06 1.9810e-02 2.1112e-01         0.0013 25840619 
    4      4    0.0328 249631 2.7745e-02 1.4719e-02 4.3566e-03 4.5896e-03 7.5200e-06 2.6056e-02 3.8731e-01         0.0330 40194260 
    4      5    0.0328 213444 3.0775e-02 1.2127e-02 7.2109e-03 7.5653e-03 1.0100e-05 2.9008e-02 4.1874e-01         0.0653 48188159 
    4      6    0.0328 193003 2.9676e-02 1.0729e-02 7.0635e-03 7.8013e-03 9.3000e-06 2.7520e-02 4.3695e-01         0.0740 46089435 
    4      7    0.0328 171731 3.1798e-02 9.3821e-03 9.0893e-03 9.8329e-03 1.0920e-05 3.0036e-02 5.2263e-01         0.1031 52031732 
    4      8    0.0328 130204 2.5732e-02 6.7942e-03 7.5562e-03 8.1238e-03 9.1800e-06 2.3852e-02 4.4361e-01         0.1181 44642719 
    4      9    0.0328 128378 2.9541e-02 6.3866e-03 9.3186e-03 1.0289e-02 1.2329e-05 2.7344e-02 4.9618e-01         0.1469 51002872 
    4     10    0.0328 120687 3.2403e-02 5.4932e-03 1.1283e-02 1.1947e-02 1.0800e-05 2.9962e-02 5.7303e-01         0.1955 57657237 
    4     11    0.0328 104835 2.9781e-02 4.6853e-03 1.0536e-02 1.1146e-02 8.5400e-06 2.7488e-02 5.4710e-01         0.2126 53869187 
    4     12    0.0328  98588 3.0052e-02 4.2550e-03 1.0953e-02 1.1470e-02 1.2299e-05 2.7756e-02 5.3797e-01         0.2309 55301596 
    4     13    0.0328  88772 2.8731e-02 3.6763e-03 1.0566e-02 1.1177e-02 9.6900e-06 2.6414e-02 5.2641e-01         0.2543 53688426 
    4     14    0.0328  87805 3.0801e-02 3.3633e-03 1.1875e-02 1.2455e-02 8.3290e-06 2.8636e-02 6.0086e-01         0.2998 58647031 
    4     15    0.0328  82139 2.9607e-02 3.0623e-03 1.1491e-02 1.2152e-02 6.7000e-06 2.7618e-02 5.7136e-01         0.3090 57048920 
    4     16    0.0328  70832 2.6382e-02 2.3617e-03 1.0286e-02 1.0900e-02 8.6700e-06 2.4350e-02 5.4159e-01         0.3322 51984323 
    4     17    0.0328  65453 2.5853e-02 2.2966e-03 1.0411e-02 1.0782e-02 8.5800e-06 2.4329e-02 4.9258e-01         0.3467 51138468 
    4     18    0.0328  61159 2.4732e-02 1.9675e-03 9.8502e-03 1.0265e-02 5.7300e-06 2.2809e-02 4.9120e-01         0.3788 49726072 
    4     19    0.0328  54950 2.2268e-02 1.7585e-03 8.9258e-03 9.3689e-03 5.8800e-06 2.0738e-02 4.6577e-01         0.3818 46315336 
    4     20    0.0328  50134 2.0809e-02 1.5385e-03 8.1844e-03 8.6603e-03 5.8000e-06 1.9018e-02 4.4756e-01         0.3981 43446280 
    4     21    0.0328  48558 2.0499e-02 1.4226e-03 8.2934e-03 8.6994e-03 5.5000e-06 1.9054e-02 4.6074e-01         0.4211 43359564 
    4     22    0.0328  45945 1.9822e-02 1.2881e-03 8.0807e-03 8.4681e-03 3.7990e-06 1.8428e-02 4.3933e-01         0.4400 42824975 
    4     23    0.0328  43788 1.9313e-02 1.1344e-03 7.9391e-03 8.1884e-03 5.1500e-06 1.7823e-02 4.4684e-01         0.4660 42052763 
    4     24    0.0328  43544 2.0549e-02 1.1165e-03 8.6622e-03 9.0928e-03 5.0690e-06 1.9486e-02 4.4329e-01         0.4879 43592951 
    4     25    0.0328  40949 1.9272e-02 9.9405e-04 8.3963e-03 8.7074e-03 1.1560e-05 1.8711e-02 4.4330e-01         0.5034 42116295 


    

==> results/cutFEMref/fake_parallel_balls/3D_p1_r5.txt <==
Cycle NBalls Mesh size  DOFs   VMULT Time Interior T   Cut T     Ghost T      MPI      Total T   MF init T  Cells fraction 
    5      1    0.0164 1019983 1.5928e-01 5.6269e-02 3.8265e-02 4.2109e-02 9.5700e-06 1.4695e-01 3.0780e+00         0.0711 
    5      2    0.0164 2146689 1.5815e-01 1.2900e-01 0.0000e+00 8.7200e-06 1.3510e-05 1.4907e-01 1.8456e+00         0.0000 
    5      3    0.0164 2145000 1.5936e-01 1.2915e-01 9.3209e-04 8.6566e-04 7.6800e-06 1.5133e-01 1.9190e+00         0.0006 
    5      4    0.0164 1932359 1.8197e-01 1.1430e-01 1.8113e-02 1.9073e-02 1.2330e-05 1.6989e-01 2.1704e+00         0.0167 
    5      5    0.0164 1634758 1.8464e-01 9.4785e-02 2.9555e-02 3.2101e-02 9.4900e-06 1.7216e-01 2.6756e+00         0.0332 
    5      6    0.0164 1467226 1.7207e-01 8.4126e-02 2.8687e-02 3.3214e-02 1.4260e-05 1.6029e-01 2.5448e+00         0.0379 
    5      7    0.0164 1293251 1.7634e-01 7.2753e-02 3.6425e-02 4.1148e-02 1.0320e-05 1.6304e-01 2.8477e+00         0.0532 
    5      8    0.0164  972700 1.3920e-01 5.3784e-02 3.1277e-02 3.5208e-02 1.0710e-05 1.3013e-01 2.4713e+00         0.0612 
    5      9    0.0164  947101 1.5244e-01 5.1468e-02 3.8007e-02 4.2886e-02 1.0979e-05 1.4204e-01 2.9269e+00         0.0765 
    5     10    0.0164  867483 1.6392e-01 4.4582e-02 4.5545e-02 5.3082e-02 1.9180e-05 1.5201e-01 2.9614e+00         0.1034 
    5     11    0.0164  745788 1.4914e-01 3.7975e-02 4.3525e-02 4.8335e-02 1.0140e-05 1.3759e-01 2.8133e+00         0.1132 
    5     12    0.0164  699265 1.4953e-01 3.5408e-02 4.4496e-02 5.1820e-02 1.7100e-05 1.3910e-01 2.8572e+00         0.1238 
    5     13    0.0164  622472 1.4032e-01 3.0589e-02 4.3844e-02 4.8603e-02 1.2320e-05 1.2970e-01 3.1072e+00         0.1368 
    5     14    0.0164  599265 1.4955e-01 2.8016e-02 4.8827e-02 5.5110e-02 1.0509e-05 1.3835e-01 3.2177e+00         0.1636 
    5     15    0.0164  560254 1.4562e-01 2.5979e-02 4.7335e-02 5.3479e-02 1.2290e-05 1.3287e-01 2.8740e+00         0.1692 
    5     16    0.0164  473877 1.2837e-01 2.1584e-02 4.2632e-02 4.7538e-02 1.1840e-05 1.1710e-01 2.9222e+00         0.1828 
    5     17    0.0164  437972 1.2207e-01 1.9779e-02 4.1697e-02 4.6923e-02 1.1180e-05 1.1350e-01 2.8705e+00         0.1919 
    5     18    0.0164  399610 1.1877e-01 1.7180e-02 4.0481e-02 4.5994e-02 9.6000e-06 1.0834e-01 2.5941e+00         0.2120 
    5     19    0.0164  359789 1.0698e-01 1.5370e-02 3.7333e-02 4.1504e-02 9.8500e-06 9.8579e-02 2.5508e+00         0.2139 
    5     20    0.0164  323853 9.8924e-02 1.3649e-02 3.5001e-02 3.8648e-02 1.0179e-05 9.1384e-02 2.8159e+00         0.2242 
    5     21    0.0164  309140 9.6771e-02 1.2577e-02 3.5119e-02 3.8511e-02 1.3259e-05 9.0157e-02 2.6500e+00         0.2391 
    5     22    0.0164  289689 9.2256e-02 1.1719e-02 3.4029e-02 3.7785e-02 1.0589e-05 8.7322e-02 2.6172e+00         0.2511 
    5     23    0.0164  270414 9.1674e-02 1.0560e-02 3.3621e-02 3.6664e-02 1.5249e-05 8.4433e-02 2.4550e+00         0.2689 
    5     24    0.0164  267357 9.5757e-02 9.9644e-03 3.4733e-02 3.8306e-02 7.1300e-06 8.6567e-02 2.8614e+00         0.2835 
    5     25    0.0164  248706 9.1431e-02 9.5304e-03 3.4567e-02 4.8776e-02 9.4500e-06 9.6288e-02 2.4013e+00         0.2947 



==> results/cutFEMref/fake_parallel_balls/3D_p2.txt <==
Cycle NBalls Mesh size  DOFs   VMULT Time Interior T   Cut T     Ghost T      MPI      Total T   MF init T  Cells fraction  MF Mem   
    4      1    0.0328 1054933 1.1564e-01 1.7094e-02 6.7341e-02 2.0692e-02 2.0970e-05 1.0667e-01 1.2625e+00         0.1379 147726163 
    4      2    0.0328 2146689 4.6762e-02 4.0419e-02 0.0000e+00 1.3150e-05 9.2700e-06 4.3203e-02 7.9553e-01         0.0000  65052719 
    4      3    0.0328 2145345 5.0004e-02 4.0799e-02 1.7580e-03 4.1173e-04 9.0490e-06 4.5727e-02 5.6733e-01         0.0013  67908795 
    4      4    0.0328 1947545 8.6692e-02 3.5586e-02 3.2869e-02 9.5078e-03 7.7500e-06 8.0495e-02 8.3360e-01         0.0330 114280485 
    4      5    0.0328 1659903 1.0899e-01 2.9500e-02 5.3219e-02 1.5630e-02 1.0800e-05 1.0057e-01 9.8846e-01         0.0655 139336592 
    4      6    0.0328 1492752 1.0716e-01 2.6193e-02 5.4583e-02 1.6270e-02 1.0269e-05 9.9089e-02 9.6868e-01         0.0753 136276699 
    4      7    0.0328 1325527 1.1990e-01 2.2226e-02 6.6790e-02 1.9673e-02 1.1900e-05 1.1049e-01 1.1392e+00         0.1040 153407760 
    4      8    0.0328 1000419 9.9831e-02 1.6259e-02 5.8004e-02 1.7144e-02 1.5230e-05 9.2837e-02 9.9790e-01         0.1193 129828459 
    4      9    0.0328  981638 1.1732e-01 1.5838e-02 7.0566e-02 2.1075e-02 1.3090e-05 1.0897e-01 1.1435e+00         0.1482 151259375 
    4     10    0.0328  909595 1.3318e-01 1.3406e-02 8.3419e-02 2.5460e-02 1.1919e-05 1.2363e-01 1.3531e+00         0.1964 169235039 
    4     11    0.0328  785975 1.2304e-01 1.1396e-02 7.7854e-02 2.5670e-02 9.7390e-06 1.1608e-01 1.2164e+00         0.2144 158436542 
    4     12    0.0328  740049 1.2890e-01 1.0192e-02 8.4392e-02 2.4732e-02 9.9900e-06 1.2043e-01 1.2692e+00         0.2348 166570165 
    4     13    0.0328  663973 1.2276e-01 8.8340e-03 8.0697e-02 2.3436e-02 8.5400e-06 1.1403e-01 1.2736e+00         0.2574 159329933 
    4     14    0.0328  647932 1.3489e-01 7.9025e-03 8.9192e-02 2.6535e-02 1.3389e-05 1.2462e-01 1.3304e+00         0.3023 173169692 
    4     15    0.0328  606637 1.3133e-01 7.3959e-03 8.8070e-02 2.6143e-02 1.0900e-05 1.2258e-01 1.2679e+00         0.3114 170281427 
    4     16    0.0328  517423 1.1603e-01 5.9171e-03 7.8160e-02 2.2962e-02 9.6600e-06 1.0788e-01 1.1779e+00         0.3345 151168133 
    4     17    0.0328  478826 1.1414e-01 5.4364e-03 7.8473e-02 2.2094e-02 9.3400e-06 1.0681e-01 1.2244e+00         0.3503 151254483 
    4     18    0.0328  442357 1.0787e-01 4.5924e-03 7.3689e-02 2.1070e-02 8.7000e-06 1.0011e-01 1.1496e+00         0.3809 143334903 
    4     19    0.0328  397515 1.0006e-01 4.1476e-03 6.9100e-02 1.9501e-02 1.0789e-05 9.3468e-02 1.0586e+00         0.3854 134128140 
    4     20    0.0328  360159 9.0519e-02 3.5989e-03 6.3444e-02 1.8176e-02 1.1229e-05 8.5897e-02 9.6885e-01         0.4008 123959222 
    4     21    0.0328  346420 9.0357e-02 3.2678e-03 6.2960e-02 1.8301e-02 9.8100e-06 8.5175e-02 1.0186e+00         0.4240 123232058 
    4     22    0.0328  326843 8.9018e-02 3.0338e-03 6.3121e-02 1.8032e-02 9.9590e-06 8.4824e-02 1.0110e+00         0.4437 122413104 
    4     23    0.0328  308111 8.6373e-02 2.6563e-03 6.0657e-02 1.7641e-02 8.3200e-06 8.1560e-02 9.8229e-01         0.4688 118256452 
    4     24    0.0328  306305 9.0432e-02 2.5058e-03 6.3578e-02 1.8065e-02 9.6400e-06 8.4755e-02 1.0425e+00         0.4911 123497356 
    4     25    0.0328  286899 8.8008e-02 2.3244e-03 6.0896e-02 1.7855e-02 1.7830e-05 8.1679e-02 9.7881e-01         0.5064 119303432 


==> results/cutFEMref/fake_parallel_balls/3D_p2_r5.txt <==
    5      1    0.0164  8014813 5.5758e-01 1.4535e-01 2.7020e-01 1.0227e-01 1.9910e-05 5.2834e-01 5.9932e+00         0.0711 
    5      2    0.0164 16974593 3.7942e-01 3.2743e-01 0.0000e+00 1.2889e-05 9.6100e-06 3.4807e-01 4.0440e+00         0.0000 
    5      3    0.0164 16959953 3.9583e-01 3.2904e-01 7.5421e-03 1.8685e-03 1.4060e-05 3.5887e-01 3.9299e+00         0.0007 
    5      4    0.0164 15394357 5.5687e-01 2.9765e-01 1.4642e-01 5.0393e-02 1.6190e-05 5.1331e-01 5.4063e+00         0.0186 
    5      5    0.0164 12234769 5.6108e-01 2.3391e-01 1.9736e-01 7.4309e-02 1.1009e-05 5.2088e-01 5.7683e+00         0.0334 
    5      6    0.0164 12487128 6.0528e-01 2.3484e-01 2.2938e-01 8.7499e-02 1.7270e-05 5.6733e-01 5.8731e+00         0.0379 
    5      7    0.0164  8463323 5.1776e-01 1.5571e-01 2.3658e-01 9.0175e-02 1.0870e-05 4.9342e-01 5.2298e+00         0.0583 
    5      8    0.0164  7331734 4.9489e-01 1.3275e-01 2.4035e-01 8.7056e-02 1.9670e-05 4.6985e-01 5.4568e+00         0.0680 
    5      9    0.0164  7473514 5.7156e-01 1.3369e-01 2.9318e-01 1.0840e-01 1.3500e-05 5.4511e-01 6.1442e+00         0.0811 
    5     10    0.0164  6860382 6.1614e-01 1.1912e-01 3.3450e-01 1.2513e-01 1.2520e-05 5.8788e-01 6.2090e+00         0.1018 
    5     11    0.0164  5832193 5.6529e-01 1.0169e-01 3.1157e-01 1.1642e-01 1.7870e-05 5.3773e-01 5.9346e+00         0.1088 
    5     12    0.0164  4953169 5.0452e-01 8.4474e-02 2.8446e-01 1.0776e-01 1.9369e-05 4.8374e-01 5.5672e+00         0.1218 
    5     13    0.0164  4850934 5.6918e-01 7.9890e-02 3.3461e-01 1.2780e-01 1.3610e-05 5.4918e-01 6.0913e+00         0.1474 
    5     14    0.0164  4379697 5.3139e-01 7.1568e-02 3.1541e-01 1.1832e-01 1.7948e-05 5.1168e-01 5.9153e+00         0.1532 
    5     15    0.0164  4113167 5.5266e-01 6.5146e-02 3.3683e-01 1.2428e-01 1.5970e-05 5.3236e-01 5.9291e+00         0.1741 
    5     16    0.0164  3191957 4.3135e-01 4.9967e-02 2.6249e-01 9.6062e-02 1.4060e-05 4.1357e-01 4.8208e+00         0.1771 
    5     17    0.0164  2868076 4.0651e-01 4.4358e-02 2.5079e-01 9.2218e-02 2.1209e-05 3.9207e-01 5.1681e+00         0.1884 
    5     18    0.0164  2672846 3.9943e-01 4.1045e-02 2.4865e-01 9.1537e-02 1.7379e-05 3.8569e-01 4.6445e+00         0.2039 
    5     19    0.0164  2594219 4.1044e-01 3.8932e-02 2.6008e-01 9.3412e-02 1.2390e-05 3.9679e-01 5.1883e+00         0.2171 
    5     20    0.0164  2621395 4.4309e-01 3.8174e-02 2.8253e-01 1.0733e-01 1.8110e-05 4.3243e-01 5.2418e+00         0.2378 
    5     21    0.0164  2363228 4.1508e-01 3.3577e-02 2.6663e-01 9.7938e-02 1.0270e-05 4.0223e-01 5.2957e+00         0.2507 
    5     22    0.0164  2097659 3.7207e-01 2.9687e-02 2.4106e-01 8.7033e-02 2.1229e-05 3.6164e-01 4.3896e+00         0.2583 
    5     23    0.0164  1944455 3.6380e-01 2.7255e-02 2.3691e-01 8.6366e-02 1.1319e-05 3.5416e-01 4.5627e+00         0.2671 
    5     24    0.0164  1855681 3.4900e-01 2.5912e-02 2.2715e-01 8.2361e-02 1.7489e-05 3.3899e-01 4.2285e+00         0.2725 
    5     25    0.0164  1730608 3.4877e-01 2.7049e-02 2.5416e-01 9.2478e-02 1.8639e-05 3.7725e-01 4.6147e+00         0.2888 


==> results/cutFEMref/fake_parallel_balls/3D_p3.txt <==
Cycle NBalls Mesh size  DOFs   VMULT Time Interior T   Cut T     Ghost T      MPI      Total T   MF init T  Cells fraction  MF Mem   
    4      1    0.0328 3518551 3.0415e-01 4.2818e-02 1.9882e-01 4.9060e-02 1.5750e-05 2.9226e-01 2.8523e+00         0.1379 322174535 
    4      2    0.0328 7189057 1.1235e-01 9.9706e-02 0.0000e+00 1.2660e-05 1.2090e-05 1.0256e-01 1.7214e+00         0.0000 142998835 
    4      3    0.0328 7184521 1.1664e-01 9.9928e-02 5.1058e-03 7.9095e-04 1.0630e-05 1.0864e-01 1.5879e+00         0.0013 149980795 
    4      4    0.0328 6517855 2.2500e-01 8.7336e-02 9.4175e-02 1.9722e-02 1.7200e-05 2.0390e-01 2.1248e+00         0.0331 252395377 
    4      5    0.0328 5549080 2.8288e-01 7.1912e-02 1.5267e-01 3.6049e-02 1.3770e-05 2.6292e-01 2.5310e+00         0.0656 307858543 
    4      6    0.0328 4980968 2.7964e-01 6.4774e-02 1.5416e-01 3.9640e-02 1.1950e-05 2.6066e-01 2.4176e+00         0.0762 297006771 
    4      7    0.0328 4419805 3.1798e-01 5.7057e-02 1.9381e-01 4.8228e-02 2.2090e-05 3.0101e-01 2.8233e+00         0.1045 338907073 
    4      8    0.0328 3330630 2.6446e-01 4.0960e-02 1.6500e-01 4.0012e-02 1.5310e-05 2.4749e-01 2.5458e+00         0.1202 282976566 
    4      9    0.0328 3262766 3.0927e-01 3.8887e-02 2.0260e-01 4.9952e-02 1.6530e-05 2.9290e-01 2.8902e+00         0.1493 328578525 
    4     10    0.0328 3007720 3.5078e-01 3.3576e-02 2.3669e-01 6.0308e-02 1.0980e-05 3.3195e-01 2.9551e+00         0.1971 371084667 
    4     11    0.0328 2594317 3.2580e-01 2.8203e-02 2.2249e-01 5.6022e-02 1.2740e-05 3.0795e-01 2.8827e+00         0.2156 344713768 
    4     12    0.0328 2443420 3.4524e-01 2.6056e-02 2.3946e-01 5.9923e-02 1.1010e-05 3.2661e-01 3.1358e+00         0.2374 361912840 
    4     13    0.0328 2189677 3.3011e-01 2.2808e-02 2.3095e-01 5.6820e-02 1.7200e-05 3.1171e-01 2.8905e+00         0.2594 348455167 
    4     14    0.0328 2126178 3.5596e-01 2.0360e-02 2.5311e-01 6.2923e-02 1.2520e-05 3.3744e-01 3.1450e+00         0.3032 379591419 
    4     15    0.0328 1991493 3.4841e-01 1.9001e-02 2.5897e-01 6.2003e-02 1.5090e-05 3.4100e-01 3.0491e+00         0.3132 370208707 
    4     16    0.0328 1691876 3.0577e-01 1.5728e-02 2.2116e-01 5.3508e-02 1.7980e-05 2.9133e-01 2.9321e+00         0.3359 327413655 
    4     17    0.0328 1566376 3.0439e-01 1.4056e-02 2.2189e-01 5.3249e-02 1.2179e-05 2.9007e-01 3.0682e+00         0.3529 327217239 
    4     18    0.0328 1440872 2.8562e-01 1.2221e-02 2.1341e-01 5.0749e-02 1.3920e-05 2.7720e-01 2.8402e+00         0.3817 310131154 
    4     19    0.0328 1295045 2.6960e-01 1.1299e-02 2.1482e-01 4.6430e-02 1.9570e-05 2.7344e-01 2.7559e+00         0.3884 289899839 
    4     20    0.0328 1170375 2.4447e-01 9.6044e-03 1.8174e-01 4.2217e-02 2.0910e-05 2.3433e-01 2.5939e+00         0.4021 267335403 
    4     21    0.0328 1122607 2.4370e-01 8.7568e-03 1.8050e-01 4.2080e-02 1.3800e-05 2.3207e-01 2.5360e+00         0.4248 265839010 
    4     22    0.0328 1057957 2.4033e-01 7.8958e-03 1.7848e-01 4.1314e-02 1.9830e-05 2.2839e-01 2.4578e+00         0.4457 262730898 
    4     23    0.0328  993123 2.3016e-01 6.9649e-03 1.7064e-01 3.9879e-02 1.3379e-05 2.1815e-01 2.5408e+00         0.4695 252675828 
    4     24    0.0328  986662 2.4020e-01 6.6318e-03 1.7971e-01 4.1376e-02 2.2120e-05 2.2841e-01 2.4869e+00         0.4927 264184092 
    4     25    0.0328  922804 2.3150e-01 6.5571e-03 1.7208e-01 4.1505e-02 1.2170e-05 2.2080e-01 2.5057e+00         0.5077 254474880 


==> results/cutFEMref/fake_parallel_balls/3D_p3_r5.txt <==
Cycle NBalls Mesh size   DOFs   VMULT Time Interior T   Cut T     Ghost T      MPI      Total T   MF init T  Cells fraction 
    5      1    0.0164 26887915 1.4237e+00 3.6312e-01 7.7929e-01 2.0728e-01 1.9950e-05 1.3608e+00 1.0253e+01         0.0711 
    5      2    0.0164 57066625 9.2814e-01 8.6488e-01 0.0000e+00 1.1289e-05 1.7830e-05 8.8669e-01 6.6654e+00         0.0000 
    5      3    0.0164 57021022 9.4328e-01 8.1058e-01 1.9291e-02 3.0817e-03 2.0039e-05 8.5468e-01 6.4193e+00         0.0006 
    5      4    0.0164 51295069 1.3315e+00 7.2254e-01 3.8320e-01 9.6962e-02 5.8779e-05 1.2224e+00 9.6707e+00         0.0167 
    5      5    0.0164 43295728 1.4809e+00 6.0232e-01 5.9732e-01 1.5528e-01 2.0379e-05 1.3719e+00 1.0075e+01         0.0333 
    5      6    0.0164 38699937 1.4007e+00 5.9500e-01 5.9214e-01 1.6632e-01 2.1040e-05 1.3691e+00 9.4502e+00         0.0385 
    5      7    0.0164 34059463 1.5335e+00 4.6647e-01 7.5531e-01 2.0332e-01 2.3490e-05 1.4388e+00 1.0757e+01         0.0536 
    5      8    0.0164 25531770 1.2257e+00 3.4526e-01 6.4134e-01 1.7139e-01 1.8519e-05 1.1686e+00 1.0194e+01         0.0617 
    5      9    0.0164 24775103 1.4115e+00 3.2965e-01 7.8703e-01 2.1168e-01 2.2590e-05 1.3387e+00 9.9934e+00         0.0772 
    5     10    0.0164 22432225 1.5726e+00 2.8990e-01 9.3570e-01 2.5416e-01 2.0409e-05 1.4903e+00 1.1692e+01         0.1039 
    5     11    0.0164 19218243 1.4287e+00 2.9657e-01 8.7659e-01 2.3772e-01 1.4159e-05 1.4195e+00 1.1064e+01         0.1141 
    5     12    0.0164 18018561 1.4786e+00 2.2925e-01 9.2431e-01 2.4705e-01 2.1399e-05 1.4095e+00 1.1362e+01         0.1256 
    5     13    0.0164 16006538 1.4084e+00 2.0098e-01 9.3515e-01 2.4119e-01 2.2120e-05 1.3846e+00 1.0761e+01         0.1383 
    5     14    0.0164 15242747 1.5245e+00 1.8474e-01 1.0027e+00 2.6793e-01 5.6199e-05 1.4624e+00 1.1607e+01         0.1647 
    5     15    0.0164 14250829 1.4866e+00 1.6822e-01 1.0323e+00 2.5897e-01 2.4030e-05 1.4660e+00 1.1740e+01         0.1705 
    5     16    0.0164 11962167 1.2961e+00 1.7145e-01 9.3595e-01 2.3019e-01 1.6980e-05 1.3435e+00 1.0977e+01         0.1839 
    5     17    0.0164 11062920 1.2749e+00 1.3005e-01 8.6792e-01 2.2808e-01 2.1059e-05 1.2316e+00 1.0261e+01         0.1940 
    5     18    0.0164 10003863 1.2252e+00 1.1189e-01 8.3568e-01 2.2303e-01 1.9259e-05 1.1756e+00 9.5013e+00         0.2130 
    5     19    0.0164  9005740 1.1241e+00 1.0035e-01 7.7238e-01 2.0461e-01 1.4520e-05 1.0820e+00 9.5411e+00         0.2162 
    5     20    0.0164  8062441 1.0422e+00 8.9489e-02 7.9192e-01 1.8944e-01 2.4169e-05 1.0752e+00 8.9183e+00         0.2255 
    5     21    0.0164  7656344 1.0179e+00 8.2430e-02 7.1573e-01 1.8884e-01 2.2000e-05 9.9119e-01 8.8302e+00         0.2403 
    5     22    0.0164  7155267 9.9867e-01 7.5758e-02 7.0187e-01 1.8562e-01 1.6700e-05 9.6724e-01 8.7686e+00         0.2528 
    5     23    0.0164  6622278 9.8181e-01 6.9335e-02 7.0242e-01 1.8283e-01 1.9660e-05 9.5847e-01 8.4466e+00         0.2703 
    5     24    0.0164  6531771 1.0024e+00 6.7023e-02 7.3837e-01 1.8917e-01 2.2949e-05 9.9836e-01 9.0023e+00         0.2851 


==> results/cutFEMref/vmult_single_2D_d1.txt <==
Cycle Mesh size   DOFs   VMULT Time 
    6    0.5250    47653 2.1819e-01 
    7    0.5250   188645 5.9818e-01 
    8    0.5250   750901 1.4447e+00 
    9    0.5250  2995785 5.5434e+00 
   10    0.5250 11967429 2.2655e+01 
   11    0.5250 47837945 9.0808e+01 


==> results/cutFEMref/vmult_single_2D_d2.txt <==
Cycle Mesh size   DOFs   VMULT Time 
    4    0.5250    12441 1.2677e-01 
    5    0.5250    48105 1.8807e-01 
    6    0.5250   189633 3.5684e-01 
    7    0.5250   752625 8.9558e-01 
    8    0.5250  2999697 1.9397e+00 
    9    0.5250 11975329 8.3277e+00 
   10    0.5250 47854105 3.3759e+01 


==> results/cutFEMref/vmult_single_2D_d3.txt <==
Cycle Mesh size   DOFs    VMULT Time 
    4    0.5250     27805 1.5772e-01 
    5    0.5250    107869 2.1575e-01 
    6    0.5250    425941 5.3167e-01 
    7    0.5250   1691941 1.3621e+00 
    8    0.5250   6746389 3.5683e+00 
    9    0.5250  26938633 1.4887e+01 
   10    0.5250 107660029 5.9045e+01 


==> results/cutFEMref/vmult_single_3D_d1.txt <==
Cycle Mesh size   DOFs   VMULT Time 
    4    0.5250   206245 1.5123e+00 
    5    0.5250  1567221 5.9417e+00 
    6    0.5250 12246821 3.8269e+01 
    7    0.5250 96774885 2.7621e+02 


==> results/cutFEMref/vmult_single_3D_d2.txt <==
Cycle Mesh size   DOFs   VMULT Time 
    2    0.5250    30657 5.1982e-01 
    3    0.5250   215345 1.3429e+00 
    4    0.5250  1604889 3.5534e+00 
    5    0.5250 12362985 1.9777e+01 
    6    0.5250 97281729 1.6330e+02 


==> results/cutFEMref/vmult_single_3D_d3.txt <==
Cycle Mesh size   DOFs   VMULT Time 
    2    0.5250   100009 9.4130e-01 
    3    0.5250   713629 5.9331e+00 
    4    0.5250  5366365 2.1455e+01 
    5    0.5250 41529565 6.4603e+01 


==> results/fake_parallel/3D_p1.txt <==
NActiveCells NIntersectedCells NBalls Mesh size NDofs  SBMFaces   MFSetup    MatrixSetup Assembly  MF vmult   Throughput Interior time Face time SBMFace time MPI time Matrix vmult MF memory Matrix memory 
      109696             17552      1    0.0328 118265    16776 2292231.1350      0.0000   0.0000 147082.0200 8.0408e+06    72866.5536    0.0000   38600.5530  21.4990       0.0000 129805708          1128 
      262144                 0      2    0.0328 274625        0 1510896.6690      0.0000   0.0000 223223.7500 1.2303e+07   170872.4624    0.0000       0.0000  30.6790       0.0000 136023475          1128 
      261484               436      3    0.0328 273965      540 1626572.8990      0.0000   0.0000 224463.8150 1.2205e+07   170819.9282    0.0000    1645.2040  28.5100       0.0000 136119049          1128 
      227149              8443      4    0.0328 239304     8662 1910049.4230      0.0000   0.0000 229338.3930 1.0435e+07   157232.0533    0.0000   21102.2220  28.0290       0.0000 135666509          1128 
      189499             12612      5    0.0328 200977    12685 2041498.0630      0.0000   0.0000 201228.2620 9.9875e+06   123759.2932    0.0000   30023.8320  22.4380       0.0000 134098845          1128 
      173753             12535      6    0.0328 186404    12813 2067516.5890      0.0000   0.0000 192115.7160 9.7027e+06   115420.7913    0.0000   30925.8390  43.7790       0.0000 133133494          1128 
      134447             15949      7    0.0328 145579    15926 2077143.4210      0.0000   0.0000 171591.6280 8.4840e+06    93174.2054    0.0000   39581.1950  29.4100       0.0000 131254551          1128 
      111404             15215      8    0.0328 122023    14969 2133253.4610      0.0000   0.0000 143020.8010 8.5318e+06    71453.2862    0.0000   35369.7290  28.9100       0.0000 129595246          1128 
       92641             16137      9    0.0328 102578    15775 2189604.7760      0.0000   0.0000 130863.4490 7.8386e+06    59853.2408    0.0000   37103.6760  25.3990       0.0000 128575085          1128 
       94833             23228     10    0.0328 108980    22317 2417793.5120      0.0000   0.0000 144821.7650 7.5251e+06    61075.6033    0.0000   48844.9400  47.7390       0.0000 130138272          1128 
       72300             19745     11    0.0328  84344    18708 2252405.0480      0.0000   0.0000 119085.2030 7.0827e+06    46184.4752    0.0000   41377.2450  25.5200       0.0000 127963833          1128 
       63272             19623     12    0.0328  74537    18673 2257105.9690      0.0000   0.0000 113685.4920 6.5564e+06    41023.9532    0.0000   42196.5050  15.4390       0.0000 127392582          1128 
       53870             17993     13    0.0328  63286    16791 2197143.3360      0.0000   0.0000  99704.4680 6.3474e+06    34832.9791    0.0000   36586.2740  37.0900       0.0000 126421187          1128 
       51491             21404     14    0.0328  62736    19631 2371878.9280      0.0000   0.0000 100762.5450 6.2261e+06    32613.4326    0.0000   41751.5390  41.0590       0.0000 126865983          1128 
       48412             22194     15    0.0328  59620    20174 2421774.8540      0.0000   0.0000 106310.6130 5.6081e+06    31552.1313    0.0000   44338.4720  19.7300       0.0000 126795934          1128 
       39346             19719     16    0.0328  49586    17722 2329660.8290      0.0000   0.0000  94413.1250 5.2520e+06    26243.2571    0.0000   37850.7200  19.4100       0.0000 125726047          1128 
       35431             18758     17    0.0328  44722    16822 2293927.9490      0.0000   0.0000  89025.7080 5.0235e+06    23826.8783    0.0000   35348.5270  20.5500       0.0000 125305898          1128 
       30843             18815     18    0.0328  40163    16439 2251537.6560      0.0000   0.0000  91137.0850 4.4069e+06    22344.2617    0.0000   39302.6150  16.2290       0.0000 124947533          1128 
       27992             17462     19    0.0328  36650    15347 2252692.1510      0.0000   0.0000  78800.0480 4.6510e+06    18293.6181    0.0000   31215.9160  24.6690       0.0000 124491880          1128 
       24451             16150     20    0.0328  32557    14068 2223745.4030      0.0000   0.0000  73706.9700 4.4171e+06    16121.3516    0.0000   29275.1770  17.6900       0.0000 124019196          1128 
       21547             15481     21    0.0328  29211    13296 2154461.7320      0.0000   0.0000  68926.7860 4.2380e+06    14062.2312    0.0000   26860.6950  22.0400       0.0000 123689239          1128 
       20076             15650     22    0.0328  27606    13254 2272313.3660      0.0000   0.0000  68103.6960 4.0535e+06    13259.0623    0.0000   27031.7360  19.3600       0.0000 123603117          1128 
       17882             15642     23    0.0328  25457    12992 2295399.2220      0.0000   0.0000  66763.4720 3.8130e+06    12245.1230    0.0000   26274.2200  19.8000       0.0000 123423761          1128 
       16996             16288     24    0.0328  24560    13274 2256318.5520      0.0000   0.0000  65278.4920 3.7623e+06    11775.4535    0.0000   26279.2000  20.6890       0.0000 123441118          1128 
       15140             15434     25    0.0328  22128    12455 2235255.2920      0.0000   0.0000  57590.7780 3.8423e+06     9901.6934    0.0000   24318.6920  20.8090       0.0000 123168318          1128 


==> results/fake_parallel/3D_p2.txt <==
NActiveCells NIntersectedCells NBalls Mesh size  NDofs  SBMFaces   MFSetup    MatrixSetup Assembly  MF vmult   Throughput Interior time Face time SBMFace time MPI time Matrix vmult MF memory Matrix memory 
      109696             17552      1    0.0328  911481    16776 6339697.8250      0.0000   0.0000 337126.6500 2.7037e+07   188073.7553    0.0000   95110.7900  17.0100       0.0000 247722032          1128 
      262144                 0      2    0.0328 2146689        0 2481748.4580      0.0000   0.0000 525241.0780 4.0871e+07   418457.3379    0.0000       0.0000  16.7500       0.0000 272003591          1128 
      261484               436      3    0.0328 2141409      540 2676696.4360      0.0000   0.0000 528848.2920 4.0492e+07   420494.0457    0.0000    3372.5020  16.7990       0.0000 272173357          1128 
      227142              8451      4    0.0328 1865387     8675 4580206.3730      0.0000   0.0000 513111.3550 3.6354e+07   360067.2052    0.0000   49528.9050  25.2900       0.0000 269040095          1128 
      189482             12631      5    0.0328 1561435    12713 5544392.7550      0.0000   0.0000 452849.9510 3.4480e+07   299274.8676    0.0000   71289.1450  19.9490       0.0000 262885730          1128 
      173569             12720      6    0.0328 1439494    13236 5859171.9000      0.0000   0.0000 442819.2470 3.2507e+07   286366.6248    0.0000   77154.6690  15.9600       0.0000 259735873          1128 
      134330             16069      7    0.0328 1119213    16183 6429951.1680      0.0000   0.0000 376757.6330 2.9706e+07   219653.0473    0.0000   90538.4410  20.0500       0.0000 252785816          1128 
      111227             15394      8    0.0328  932587    15376 6305064.0500      0.0000   0.0000 317106.5370 2.9409e+07   176283.0797    0.0000   86008.6450  22.3100       0.0000 247393030          1128 
       92527             16254      9    0.0328  779886    16010 6665928.3380      0.0000   0.0000 295408.5620 2.6400e+07   151646.0655    0.0000   91734.4830  17.1090       0.0000 243633252          1128 
       94707             23363     10    0.0328  813746    22561 8160571.9350      0.0000   0.0000 330214.9380 2.4643e+07   147634.7772    0.0000  129742.6370  17.4200       0.0000 247575359          1128 
       72175             19882     11    0.0328  625085    18977 7365562.3960      0.0000   0.0000 270391.5980 2.3118e+07   120139.7375    0.0000  105991.8670  32.3480       0.0000 240862405          1128 
       62998             19910     12    0.0328  549365    19305 7799775.5860      0.0000   0.0000 258810.8360 2.1227e+07    99702.4911    0.0000  116804.1580  19.3390       0.0000 239066745          1128 
       53649             18222     13    0.0328  467049    17275 7105432.1610      0.0000   0.0000 227815.3620 2.0501e+07    85987.2377    0.0000  102210.5450  15.0890       0.0000 235981517          1128 
       51320             21596     14    0.0328  455073    19955 7882828.7340      0.0000   0.0000 227222.5930 2.0028e+07    79825.6692    0.0000  108669.6170  13.8900       0.0000 236882007          1128 
       48285             22334     15    0.0328  430400    20414 7976853.7500      0.0000   0.0000 237587.4590 1.8115e+07    78047.1232    0.0000  119242.7240  14.7800       0.0000 236481522          1128 
       39218             19874     16    0.0328  353968    17972 7442412.7630      0.0000   0.0000 209878.1880 1.6865e+07    67129.0389    0.0000  105526.8530  16.6190       0.0000 233279868          1128 
       35263             18954     17    0.0328  318832    17146 7379595.8300      0.0000   0.0000 196332.4170 1.6239e+07    61975.4450    0.0000   98692.2170  17.2600       0.0000 232009171          1128 
       30765             18936     18    0.0328  282356    16577 7160815.5970      0.0000   0.0000 171550.7050 1.6459e+07    47598.1748    0.0000   89433.4780  12.7300       0.0000 230758508          1128 
       27862             17624     19    0.0328  256869    15617 7090105.1300      0.0000   0.0000 208482.5690 1.2321e+07    58681.3046    0.0000  114060.1240  20.7790       0.0000 229586582          1128 
       24360             16269     20    0.0328  226413    14230 6807745.8160      0.0000   0.0000 150963.1190 1.4998e+07    38588.7513    0.0000   81028.6050  12.4790       0.0000 228116416          1128 
       21445             15621     21    0.0328  201367    13487 6655171.3870      0.0000   0.0000 134474.4990 1.4974e+07    33940.7182    0.0000   72518.2310  17.5400       0.0000 227117215          1128 
       19970             15804     22    0.0328  189039    13468 6783435.4210      0.0000   0.0000 131162.8780 1.4413e+07    30352.0434    0.0000   71605.9930  17.1000       0.0000 226809101          1128 
       17826             15741     23    0.0328  171665    13092 6664549.2400      0.0000   0.0000 124330.6960 1.3807e+07    27097.2680    0.0000   67964.5230  17.6900       0.0000 226165955          1128 
       16930             16413     24    0.0328  164434    13400 6793966.5510      0.0000   0.0000 151827.4010 1.0830e+07    32857.2662    0.0000   87736.2660  14.7700       0.0000 226147710          1128 
       15078             15549     25    0.0328  147375    12555 6648064.9750      0.0000   0.0000 115712.0030 1.2736e+07    22455.4290    0.0000   65622.7300  15.5680       0.0000 225324986          1128 



==> results/fake_parallel/3D_p3.txt <==
NActiveCells NIntersectedCells NBalls Mesh size  NDofs  SBMFaces    MFSetup    MatrixSetup Assembly   MF vmult   Throughput Interior time Face time SBMFace time MPI time Matrix vmult MF memory Matrix memory 
      109696             17552      1    0.0328 3037825    16776 20703685.9000      0.0000   0.0000  753739.9260 4.0303e+07   481039.5000    0.0000  155473.9380  19.0400       0.0000 419030108          1128 
      262144                 0      2    0.0328 7189057        0  3802377.7780      0.0000   0.0000 1363285.9740 5.2733e+07  1100839.5302    0.0000       0.0000  29.7190       0.0000 484152867          1128 
      261484               436      3    0.0328 7171237      540  4372276.0330      0.0000   0.0000 1365091.3360 5.2533e+07  1092704.1878    0.0000    5986.6460  27.0090       0.0000 484277913          1128 
      227127              8466      4    0.0328 6240793     8698 12981690.7750      0.0000   0.0000 1291707.4050 4.8314e+07   974357.3321    0.0000   85463.7190  19.9200       0.0000 473145174          1128 
      189460             12652      5    0.0328 5217877    12761 17221005.1740      0.0000   0.0000 1145202.9920 4.5563e+07   817750.0139    0.0000  119674.4740  18.7000       0.0000 456798384          1128 
      173398             12892      6    0.0328 4797794    13647 19735718.1140      0.0000   0.0000 1081034.7890 4.4381e+07   766349.6498    0.0000  131760.8160  23.5090       0.0000 449280486          1128 
      134231             16167      7    0.0328 3725207    16407 21928371.8740      0.0000   0.0000  884536.8740 4.2115e+07   583944.8104    0.0000  154932.2630  19.6300       0.0000 431456774          1128 
      111113             15510      8    0.0328 3097143    15646 21662922.2180      0.0000   0.0000  746454.9520 4.1491e+07   471878.9471    0.0000  152390.7760  20.1090       0.0000 418952936          1128 
       92433             16350      9    0.0328 2585484    16223 21444409.8960      0.0000   0.0000  654652.2400 3.9494e+07   393588.9700    0.0000  156308.6030  21.2670       0.0000 409865982          1128 
       94597             23471     10    0.0328 2680694    22825 28327857.1520      0.0000   0.0000  736006.4380 3.6422e+07   409174.2107    0.0000  217266.8180  21.6180       0.0000 416210345          1128 
       72080             19978     11    0.0328 2053615    19183 24842671.3870      0.0000   0.0000  588000.8300 3.4925e+07   323674.0630    0.0000  178815.4370  31.9470       0.0000 401724469          1128 
       62819             20087     12    0.0328 1799339    19684 26506113.2380      0.0000   0.0000  526901.0920 3.4149e+07   263124.3764    0.0000  184865.5840  23.6190       0.0000 397389248          1128 
       53495             18377     13    0.0328 1530502    17601 24152498.3880      0.0000   0.0000  464577.6160 3.2944e+07   229241.2547    0.0000  165377.2800  34.4200       0.0000 390992086          1128 
       51237             21674     14    0.0328 1483486    20129 25841630.3920      0.0000   0.0000  608254.7730 2.4389e+07   294335.7303    0.0000  239209.2820  23.5990       0.0000 391830706          1128 
       48185             22434     15    0.0328 1400238    20608 26157622.1850      0.0000   0.0000  462205.6380 3.0295e+07   210126.4821    0.0000  187884.1930  22.8690       0.0000 390660465          1128 
       39143             19937     16    0.0328 1147032    18100 23396466.0430      0.0000   0.0000  402853.3220 2.8473e+07   171634.7767    0.0000  173681.4090  37.8600       0.0000 384094939          1128 
       35134             19081     17    0.0328 1031550    17398 23681557.3280      0.0000   0.0000  361936.0350 2.8501e+07   147770.5514    0.0000  160084.7140  24.7600       0.0000 381441382          1128 
       30720             18972     18    0.0328  910343    16657 21966254.0820      0.0000   0.0000  327263.5480 2.7817e+07   128403.9465    0.0000  149894.0030  30.5100       0.0000 378621776          1128 
       27736             17743     19    0.0328  825409    15818 22083956.8690      0.0000   0.0000  308534.8180 2.6753e+07   121550.5435    0.0000  142316.3410  49.8300       0.0000 376378915          1128 
       24301             16321     20    0.0328  726705    14358 19853460.5000      0.0000   0.0000  279404.6280 2.6009e+07   103875.4226    0.0000  131186.4700  22.4080       0.0000 373505068          1128 
       21398             15660     21    0.0328  644220    13556 19434978.4220      0.0000   0.0000  253257.7400 2.5437e+07    89883.2461    0.0000  123615.0220  22.5100       0.0000 371405436          1128 
       19892             15866     22    0.0328  602702    13615 19768367.8750      0.0000   0.0000  245875.4770 2.4512e+07    83021.6581    0.0000  124311.1540  20.8490       0.0000 370703638          1128 
       17790             15757     23    0.0328  544873    13143 19088381.7520      0.0000   0.0000  229859.7340 2.3705e+07    74507.3634    0.0000  117931.3880  23.8700       0.0000 369243100          1128 
       16878             16446     24    0.0328  520219    13478 19290416.7110      0.0000   0.0000  230480.9990 2.2571e+07    72755.2375    0.0000  120740.8390  38.6880       0.0000 369049262          1128 
       15032             15573     25    0.0328  465316    12619 18761342.7890      0.0000   0.0000  224419.0720 2.0734e+07    72069.8971    0.0000  117656.2850  27.5090       0.0000 367453200          1128 



==> results/multiple_p3_d3.txt <==
NActiveCells NBalls Mesh size   NDofs   SBMFaces    MFSetup    MatrixSetup Assembly  MF vmult   Throughput Interior time Face time SBMFace time   MPI time   Matrix vmult MF memory  Matrix memory 
     1797992      1    0.4200  49031533   107640 11336781.0000      0.0000   0.0000 432892.0000 1.1327e+09  5595928.3009    0.0000  927298.0000 2514076.0000       0.0000 6535873568         36096 
     4096000      2    0.4200 111284641        0  2085221.0000      0.0000   0.0000 763525.0000 1.4575e+09 12231499.4319    0.0000       0.0000 2960960.0000       0.0000 7686813470         36096 
     4088724      3    0.4200 111088189     2916  2787306.0000      0.0000   0.0000 777390.0000 1.4290e+09 12187595.3772    0.0000   28115.0000 4139652.0000       0.0000 7686264916         36096 
     3636236      4    0.4200  98855029    49604 13614069.0000      0.0000   0.0000 887536.0000 1.1138e+09 11298872.7313    0.0000  437723.0000 3832067.0000       0.0000 7486824154         36096 
     2742896      5    0.4200  74669254    99841 11766509.0000      0.0000   0.0000 626941.0000 1.1910e+09  8514306.6627    0.0000  846262.0000 3269408.0000       0.0000 7040942564         36096 
     2488246      6    0.4200  67783900   108803 11536319.0000      0.0000   0.0000 560203.0000 1.2100e+09  7604810.3913    0.0000  945175.0000 2674851.0000       0.0000 6907894055         36096 
     1341557      7    0.4200  36635446    91584 10982706.0000      0.0000   0.0000 328262.0000 1.1160e+09  4083128.1046    0.0000  791674.0000 1969677.0000       0.0000 6274328418         36096 
      929854      8    0.4200  25425775    70802  9431123.0000      0.0000   0.0000 217510.0000 1.1689e+09  2828194.2302    0.0000  610288.0000 1424834.0000       0.0000 6032293625         36096 
      666181      9    0.4200  18247864    57768 10252764.0000      0.0000   0.0000 197096.0000 9.2584e+08  2052593.0434    0.0000  477847.0000 2159468.0000       0.0000 5872193137         36096 
      571186     10    0.4200  15653692    51274 25890081.0000      0.0000   0.0000 227906.0000 6.8685e+08  1647594.5094    0.0000  431177.0000 2753172.0000       0.0000 5810773407         36096 
      478005     11    0.4200  13114144    46034 26443505.0000      0.0000   0.0000 208308.0000 6.2956e+08  1321154.0350    0.0000  352932.0000 3093727.0000       0.0000 5754222284         36096 
      311443     12    0.4200   8564515    34396 26016629.0000      0.0000   0.0000 172990.0000 4.9509e+08   858092.3211    0.0000  256369.0000 3133883.0000       0.0000 5649269487         36096 
      221191     13    0.4200   6095656    27292 26209410.0000      0.0000   0.0000 160583.0000 3.7960e+08   597829.9180    0.0000  184480.0000 3055876.0000       0.0000 5593770391         36096 
      207886     14    0.4200   5730784    26044 26617961.0000      0.0000   0.0000 151452.0000 3.7839e+08   566386.8647    0.0000  177531.0000 3010083.0000       0.0000 5585066509         36096 
      156540     15    0.4200   4323850    21480 27032370.0000      0.0000   0.0000 145730.0000 2.9670e+08   421942.6495    0.0000  141522.0000 3092881.0000       0.0000 5552109563         36096 
      140511     16    0.4200   3884650    20058 27672082.0000      0.0000   0.0000 145115.0000 2.6769e+08   378060.5848    0.0000  131002.0000 3061679.0000       0.0000 5541907782         36096 
      100224     17    0.4200   2778790    16046 28716729.0000      0.0000   0.0000 137080.0000 2.0271e+08   275720.4205    0.0000  100092.0000 3115371.0000       0.0000 5514063813         36096 
       96104     18    0.4200   2665711    15642 29963778.0000      0.0000   0.0000 137918.0000 1.9328e+08   257940.3972    0.0000   98324.0000 3150813.0000       0.0000 5512185896         36096 
       73417     19    0.4200   2041483    13054 30463284.0000      0.0000   0.0000 123663.0000 1.6508e+08   195219.2963    0.0000   78232.0000 3117504.0000       0.0000 5494445777         36096 
       66754     20    0.4200   1857931    12248 31583879.0000      0.0000   0.0000 130098.0000 1.4281e+08   179828.2757    0.0000   74100.0000 3074889.0000       0.0000 5491579168         36096 
       60901     21    0.4200   1696282    11448 32496048.0000      0.0000   0.0000 128710.0000 1.3179e+08   168125.2604    0.0000   71187.0000 3157766.0000       0.0000 5487003868         36096 
       51820     22    0.4200   1445800    10276 33570463.0000      0.0000   0.0000 123309.0000 1.1725e+08   139892.2165    0.0000   62068.0000 3049328.0000       0.0000 5480941979         36096 
       44953     23    0.4200   1256113     9330 35009963.0000      0.0000   0.0000 124144.0000 1.0118e+08   120310.1857    0.0000   56474.0000 3060519.0000       0.0000 5476807435         36096 
       38753     24    0.4200   1084879     8482 35884955.0000      0.0000   0.0000 124327.0000 8.7260e+07   104295.1625    0.0000   51144.0000 3040749.0000       0.0000 5472296985         36096 


==> results/one_cell_2d.txt <==
degree FEPointEvaluation FEEvaluation GhostPenalty  SBMFace   FullMatrix 
     1        1.1030e-01   1.0480e-01   2.5420e-01 1.2600e-01 1.2500e-02 
     2        2.3700e-01   1.7830e-01   3.2770e-01 2.5050e-01 3.6200e-02 
     3        3.6550e-01   2.7130e-01   5.5910e-01 3.0540e-01 1.7470e-01 
     4        6.5160e-01   3.8310e-01   7.5140e-01 6.0060e-01 4.6650e-01 
     5        9.4760e-01   5.2660e-01   1.1101e+00 7.5600e-01 7.6000e-01 
     6        1.8016e+00   7.1900e-01   1.5415e+00 1.0704e+00 1.6654e+00 
     7        2.3665e+00   1.1019e+00   2.1923e+00 1.1359e+00 3.1349e+00 
     8        3.6492e+00   1.3046e+00   2.9027e+00 1.7401e+00 5.2242e+00 


==> results/one_cell_3d.txt <==
degree FEPointEvaluation FEEvaluation GhostPenalty  SBMFace   FullMatrix 
     1        2.6830e-01   2.4230e-01   4.4750e-01 2.1020e-01 2.9400e-02 
     2        1.2639e+00   9.4530e-01   9.8580e-01 9.2130e-01 3.7720e-01 
     3        3.5262e+00   1.8660e+00   1.9412e+00 1.7021e+00 3.1377e+00 
     4        9.5211e+00   3.0164e+00   3.8753e+00 3.5159e+00 1.3537e+01 
     5        2.2911e+01   6.0130e+00   7.6345e+00 6.3329e+00 4.2487e+01 
     6        6.0402e+01   9.7215e+00   1.3527e+01 1.7778e+01 1.0971e+02 
     7        1.1293e+02   1.5766e+01   2.2870e+01 2.5297e+01 2.5062e+02 
     8        2.2125e+02   2.3067e+01   3.5514e+01 3.9891e+01 8.9153e+02 


==> results/one_cell_mem_2d.txt <==
degree FEPointEvaluation SBMFace FullMatrix EmptyMappingInfoValues EmptyMappingInfoGrad 
     1              4386    2041        720                   1945                 1945 
     2              4866    2057       2800                   1945                 1945 
     3              5394    2073       8400                   1945                 1945 
     4              6226    2153      20208                   1945                 1945 
     5              7042    2169      41680                   1945                 1945 
     6              8098    2185      77040                   1945                 1945 
     7              9202    2201     131280                   1945                 1945 
     8             10610    2281     210160                   1945                 1945

==> results/one_cell_mem_3d.txt <==
degree FEPointEvaluation SBMFace FullMatrix EmptyMappingInfoValues EmptyMappingInfoGrad 
     1              5522    2137       2256                   1945                 1945 
     2              8810    2449      23536                   1945                 1945 
     3             14514    2713     131280                   1945                 1945 
     4             23834    3217     500208                   1945                 1945 
     5             37010    3673    1493200                   1945                 1945 
     6             55338    4369    3764976                   1945                 1945 
     7             79154    5017    8388816                   1945                 1945 
     8            109658    5905   17006320                   1945                 1945 

==> results/single_ball_CG_p1_d2.txt <==
Mesh size  NDofs   NActiveCells SBMFaces    MFSetup    MatrixSetup Assembly   MF vmult   Throughput Interior time Face time SBMFace time   MPI time   Matrix vmult  MF memory  Matrix memory 
   0.4200        0           52       32     3374.0000      0.0000   0.0000     514.0000 1.3424e+06       72.0002    0.0000     108.0000    2762.0000       0.0000      950851         36096 
   0.4200       69          256       72     1628.0000      0.0000   0.0000     522.0000 5.6130e+06       45.0003    0.0000     134.0000    4676.0000       0.0000     1589522         36096 
   0.4200      293         1060      152     2063.0000      0.0000   0.0000     585.0000 1.9436e+07       40.0007    0.0000     166.0000    5053.0000       0.0000     2394082         36096 
   0.4200     1137         4416      304     3400.0000      0.0000   0.0000     617.0000 7.4052e+07       42.0024    0.0000     145.0000    5894.0000       0.0000     3960238         36096 
   0.4200     4569        17940      608     9241.0000      0.0000   0.0000     981.0000 1.8598e+08       79.0090    0.0000     122.0000   10345.0000       0.0000     8561822         36096 
   0.4200    18245        72340     1216    22985.0000      0.0000   0.0000    3741.0000 1.9500e+08      336.0372    0.0000     156.0000   46703.0000       0.0000    25157852         36096 
   0.4200    72949       290508     2432    90104.0000      0.0000   0.0000    7347.0000 3.9707e+08      512.1363    0.0000     129.0000   53605.0000       0.0000    89350313         36096 
   0.4200   291725      1164688     4872   367874.0000      0.0000   0.0000   25645.0000 4.5511e+08     7212.5639    0.0000     413.0000  150991.0000       0.0000   343330510         36096 
   0.4200  1167125      4663636     9752  1568282.0000      0.0000   0.0000   90853.0000 5.1385e+08    13897.2404    0.0000    6648.0000  308724.0000       0.0000  1356894464         36096 
   0.4200  4668513     18664772    19504  6669963.0000      0.0000   0.0000  362610.0000 5.1500e+08    97105.0505    0.0000   19205.0000 1262005.0000       0.0000  5470287561         36096 
   0.4200 18674525     74678852    39008 26689945.0000      0.0000   0.0000 1437542.0000 5.1963e+08   367175.0300    0.0000   33400.0000 4976425.0000       0.0000 21735572546         36096 


==> results/single_ball_CG_p1_d3.txt <==
Mesh size  NDofs  NActiveCells NIntersectedCells SBMFaces    MFSetup    MatrixSetup Assembly   MF vmult   Throughput Interior time Face time SBMFace time   MPI time   Matrix vmult  MF memory  Matrix memory 
   0.5250       0            8                56       24     8888.4240      0.0000   0.0000     549.7510 4.9113e+05       91.2601    0.0000     278.9370    1021.1930       0.0000     1001284         36096 
   0.5250      27          136               272      192     2661.3480      0.0000   0.0000     565.2380 4.4406e+06      305.5893    0.0000    1078.4520    5672.8850       0.0000     2123600         36096 
   0.5250     251         1352              1112      888     6296.8360      0.0000   0.0000     669.4850 2.7469e+07     1160.8303    0.0000    2431.6880    7094.3320       0.0000     4813051         36096 
   0.5250    1839        12688              4400     3984    25594.3340      0.0000   0.0000    1351.8220 1.0927e+08     8205.6485    0.0000    7886.8740   15722.1130       0.0000    20808289         36096 
   0.5250   14771       109696             17552    16776   160479.7360      0.0000   0.0000    6433.2410 1.8383e+08    69923.6594    0.0000   33665.2010   70954.1150       0.0000   138328445         36096 
   0.5250  118265       913936             69968    68520   878302.0380      0.0000   0.0000   31604.6350 3.0013e+08   572816.3919    0.0000  130499.5450   87740.1640       0.0000  1046025917         36096 
   0.5250  948557      7449440            280064   277152  6734542.8150      0.0000   0.0000  256707.4250 2.9562e+08  4703974.6095    0.0000  671928.6940  803918.7020       0.0000  8186413877         36096 
   0.5250 7588743     60147112           1120160  1114320 53300662.9750      0.0000   0.0000 1992924.6430 3.0461e+08 38688522.7534    0.0000 2764573.3360 9373046.4280       0.0000 64855545676         36096 


==> results/single_ball_CG_p1_d3_alt.txt <==
Mesh size  NDofs  NActiveCells SBMFaces    MFSetup    MatrixSetup Assembly  MF vmult   Throughput Interior time Face time SBMFace time   MPI time   Matrix vmult  MF memory  Matrix memory 
   0.4200       0          280      312     3463.0000      0.0000   0.0000   1094.0000 4.2139e+06      190.0006    0.0000     555.0000    8847.0000       0.0000     1965245         36096 
   0.4200     461         2872     1488     8504.0000      0.0000   0.0000   1183.0000 3.1031e+07      130.0026    0.0000    1057.0000   17735.0000       0.0000     6559407         36096 
   0.4200    3671        25592     6312    47251.0000      0.0000   0.0000   2395.0000 1.2049e+08      187.0191    0.0000     969.0000   21056.0000       0.0000    36706568         36096 
   0.4200   28857       218184    26496   320845.0000      0.0000   0.0000  10446.0000 2.2177e+08     3131.1682    0.0000    3253.0000   71367.0000       0.0000   263475792         36096 
   0.4200  231661      1797992   107640  2308216.0000      0.0000   0.0000  77110.0000 2.4021e+08     5005.3841    0.0000   41108.0000  460902.0000       0.0000  2026871356         36096 
   0.4200 1852269     14603328   434040 18440186.0000      0.0000   0.0000 583467.0000 2.5402e+08   176170.4632    0.0000  311503.0000 3532379.0000       0.0000 15941366517         36096 


==> results/single_ball_CG_p2_d2.txt <==
Mesh size  NDofs   NActiveCells SBMFaces    MFSetup    MatrixSetup Assembly   MF vmult   Throughput Interior time Face time SBMFace time   MPI time    Matrix vmult  MF memory  Matrix memory 
   0.4200        0           52       32     1835.0000      0.0000   0.0000     882.0000 2.7324e+06      103.0002    0.0000     124.0000     3035.0000       0.0000     1010455         36096 
   0.4200      241          256       72     2118.0000      0.0000   0.0000     727.0000 1.5089e+07      108.0004    0.0000     186.0000     5511.0000       0.0000     1728034         36096 
   0.4200     1097         1060      152     2609.0000      0.0000   0.0000     602.0000 7.2973e+07       63.0010    0.0000     200.0000     5875.0000       0.0000     2648966         36096 
   0.4200     4393         4416      304     4285.0000      0.0000   0.0000     719.0000 2.4992e+08       95.0035    0.0000     229.0000     6829.0000       0.0000     4578904         36096 
   0.4200    17969        17940      608    12005.0000      0.0000   0.0000    1324.0000 5.4659e+08      127.0131    0.0000     231.0000    14128.0000       0.0000    10453427         36096 
   0.4200    72369        72340     1216    31060.0000      0.0000   0.0000    3065.0000 9.4805e+08      303.0478    0.0000     334.0000    27443.0000       0.0000    31871583         36096 
   0.4200   290577       290508     2432   103825.0000      0.0000   0.0000   11677.0000 9.9723e+08     1308.1983    0.0000    1213.0000   110116.0000       0.0000   115023422         36096 
   0.4200  1164465      1164688     4872   409997.0000      0.0000   0.0000   33502.0000 1.3920e+09     9637.8111    0.0000    4128.0000   109840.0000       0.0000   444125570         36096 
   0.4200  4663625      4663636     9752  1693169.0000      0.0000   0.0000  135675.0000 1.3757e+09    41045.3313    0.0000   18763.0000   464493.0000       0.0000  1757317197         36096 
   0.4200 18664297     18664772    19504  7210011.0000      0.0000   0.0000  532802.0000 1.4016e+09   144027.1865    0.0000   45308.0000  1656141.0000       0.0000  7065761445         36096 
   0.4200 74678593     74678852    39008 29631370.0000      0.0000   0.0000 2397176.0000 1.2463e+09   759424.1115    0.0000   87573.0000 14212675.0000       0.0000 28106420992         36096 


==> results/single_ball_CG_p2_d3.txt <==
Mesh size  NDofs  NActiveCells NIntersectedCells SBMFaces    MFSetup    MatrixSetup Assembly  MF vmult   Throughput Interior time Face time SBMFace time   MPI time   Matrix vmult  MF memory  Matrix memory 
   0.5250       0            8                56       24    17857.6900      0.0000   0.0000    688.0950 1.8166e+06      118.7801    0.0000     433.0950    1337.6150       0.0000     1137776         36096 
   0.5250     125          136               272      192     6313.1920      0.0000   0.0000    713.2750 2.1156e+07      480.3455    0.0000    1995.0530    6715.9560       0.0000     2711176         36096 
   0.5250    1509         1352              1112      888    22452.9300      0.0000   0.0000   1058.8780 1.1972e+08     2460.8066    0.0000    5235.9410   10433.4190       0.0000     7393031         36096 
   0.5250   12677        12688              4400     3984    75880.3440      0.0000   0.0000   2237.4900 4.9007e+08    19833.1262    0.0000   19063.4730   28773.2900       0.0000    37494105         36096 
   0.5250  109653       109696             17552    16776   376135.6090      0.0000   0.0000  10659.3580 8.5510e+08   181142.7791    0.0000   78514.0000  124795.6780       0.0000   260874313         36096 
   0.5250  911481       913936             69968    68520  1876570.5520      0.0000   0.0000  76443.8710 9.7447e+08  1516529.0006    0.0000  382125.7030  255060.9250       0.0000  1986099541         36096 
#   0.5250 7449249      7449440            280064   277152 11888674.0260      0.0000   0.0000 662840.2880 9.0748e+08 12532970.2791    0.0000 1647584.7410 3608967.7690       0.0000 15544539053         36096 


==> results/single_ball_CG_p2_d3_alt.txt <==

Mesh size  NDofs   NActiveCells SBMFaces    MFSetup    MatrixSetup Assembly   MF vmult   Throughput Interior time Face time SBMFace time   MPI time    Matrix vmult  MF memory  Matrix memory 
   0.4200        0          280      312    33753.0000      0.0000   0.0000    2201.0000 4.1059e+07     1021.0014    0.0000    2731.0000    15494.0000       0.0000     3894868         36096 
   0.4200     9037         2872     1488   106505.0000      0.0000   0.0000    4203.0000 2.0082e+08     8254.0111    0.0000   10851.0000    67330.0000       0.0000    17561151         36096 
   0.4200    84403        25592     6312   449829.0000      0.0000   0.0000   13104.0000 5.4923e+08    68336.0962    0.0000   38216.0000   220220.0000       0.0000   113111657         36096 
   0.4200   719713       218184    26496  1675346.0000      0.0000   0.0000   74664.0000 8.0506e+08   613428.9375    0.0000  199854.0000  1040765.0000       0.0000   842911399         36096 
   0.4200  6010885      1797992   107640  9516887.0000      0.0000   0.0000  480099.0000 1.0213e+09  5611369.3191    0.0000  920347.0000  4918501.0000       0.0000  6537340142         36096 
   0.4200 49031533     14603328   434040 60142389.0000      0.0000   0.0000 3146217.0000 1.2594e+09 44369176.9678    0.0000 3721522.0000 21064718.0000       0.0000 51487997382         36096 


==> results/single_ball_CG_p3_d2.txt <==
Mesh size   NDofs   NActiveCells SBMFaces    MFSetup    MatrixSetup Assembly   MF vmult   Throughput Interior time Face time SBMFace time   MPI time    Matrix vmult  MF memory  Matrix memory 
   0.4200         0           52       32     2295.0000      0.0000   0.0000     854.0000 6.0539e+06      181.0003    0.0000     177.0000     3518.0000       0.0000     1078567         36096 
   0.4200       517          256       72     2343.0000      0.0000   0.0000     645.0000 3.7411e+07      111.0005    0.0000     252.0000     6491.0000       0.0000     1872634         36096 
   0.4200      2413         1060      152     3027.0000      0.0000   0.0000     713.0000 1.3701e+08       85.0013    0.0000     413.0000     7648.0000       0.0000     2934038         36096 
   0.4200      9769         4416      304     6420.0000      0.0000   0.0000    1169.0000 3.4389e+08      153.0048    0.0000     569.0000    14191.0000       0.0000     5281456         36096 
   0.4200     40201        17940      608    16031.0000      0.0000   0.0000    2140.0000 7.5875e+08      200.0183    0.0000     748.0000    20174.0000       0.0000    12638487         36096 
   0.4200    162373        72340     1216    32879.0000      0.0000   0.0000    4761.0000 1.3713e+09      596.0807    0.0000    1082.0000    29320.0000       0.0000    39741619         36096 
   0.4200    652885       290508     2432   115855.0000      0.0000   0.0000   16489.0000 1.5879e+09     5456.3143    0.0000    1981.0000   150947.0000       0.0000   145294754         36096 
   0.4200   2618221      1164688     4872   428455.0000      0.0000   0.0000   54055.0000 1.9405e+09    27116.2970    0.0000   13836.0000   193030.0000       0.0000   563500082         36096 
   0.4200  10489501      4663636     9752  1841965.0000      0.0000   0.0000  216852.0000 1.9362e+09   246054.3138    0.0000   35630.0000   579446.0000       0.0000  2231863009         36096 
   0.4200  41987353     18664772    19504  7679578.0000      0.0000   0.0000  839293.0000 2.0018e+09   736039.9153    0.0000   91274.0000  2248555.0000       0.0000  8958526797         36096

==> results/single_ball_CG_p3_d3.txt <==
Mesh size  NDofs   NActiveCells NIntersectedCells SBMFaces    MFSetup    MatrixSetup Assembly   MF vmult   Throughput Interior time Face time SBMFace time   MPI time   Matrix vmult  MF memory  Matrix memory 
   0.5250        0            8                56       24     8358.2080      0.0000   0.0000     830.8300 4.1284e+06      190.0432    0.0000     546.8530    1997.6790       0.0000     1325584         36096 
   0.5250      343          136               272      192    17907.4400      0.0000   0.0000     884.4510 5.1908e+07      959.7110    0.0000    2822.2040   10871.8850       0.0000     3491160         36096 
   0.5250     4591         1352              1112      888    59700.1890      0.0000   0.0000    1558.1470 2.6074e+08     5419.2846    0.0000    7817.5010   23158.1680       0.0000    10926895         36096 
   0.5250    40627        12688              4400     3984   283280.3900      0.0000   0.0000    4313.1950 8.3644e+08    46370.8748    0.0000   29866.5140   49793.4360       0.0000    61223889         36096 
   0.5250   360775       109696             17552    16776  1182876.5850      0.0000   0.0000   32338.7360 9.3938e+08   441147.3060    0.0000  133227.0350  316232.8760       0.0000   438969437         36096 
   0.5250  3037825       913936             69968    68520  5427383.5030      0.0000   0.0000  198738.4630 1.2572e+09  3975939.4650    0.0000  675694.5970  918759.1750       0.0000  3368217101         36096 
   # 0.5250 24985693      7449440            280064   277152 27379997.0740      0.0000   0.0000 1517722.8570 1.3335e+09 32616566.3075    0.0000 2763695.5300 4304331.6460       0.0000 26430039797         36096 


==> results/single_ball_CG_p3_d3_alt.txt <==
Mesh size  NDofs   NActiveCells SBMFaces    MFSetup    MatrixSetup Assembly   MF vmult   Throughput Interior time Face time SBMFace time   MPI time    Matrix vmult  MF memory  Matrix memory 
   0.4200        0          280      312    33753.0000      0.0000   0.0000    2201.0000 4.1059e+07     1021.0014    0.0000    2731.0000    15494.0000       0.0000     3894868         36096 
   0.4200     9037         2872     1488   106505.0000      0.0000   0.0000    4203.0000 2.0082e+08     8254.0111    0.0000   10851.0000    67330.0000       0.0000    17561151         36096 
   0.4200    84403        25592     6312   449829.0000      0.0000   0.0000   13104.0000 5.4923e+08    68336.0962    0.0000   38216.0000   220220.0000       0.0000   113111657         36096 
   0.4200   719713       218184    26496  1675346.0000      0.0000   0.0000   74664.0000 8.0506e+08   613428.9375    0.0000  199854.0000  1040765.0000       0.0000   842911399         36096 
   0.4200  6010885      1797992   107640  9516887.0000      0.0000   0.0000  480099.0000 1.0213e+09  5611369.3191    0.0000  920347.0000  4918501.0000       0.0000  6537340142         36096 
   0.4200 49031533     14603328   434040 60142389.0000      0.0000   0.0000 3146217.0000 1.2594e+09 44369176.9678    0.0000 3721522.0000 21064718.0000       0.0000 51487997382         36096 


==> results/single_ball_p1_d2.txt <==
Mesh size  NDofs   NActiveCells SBMFaces    MFSetup    MatrixSetup Assembly   MF vmult   Throughput Interior time  Face time   SBMFace time   MPI time   Matrix vmult  MF memory  Matrix memory 
   0.4200        0           52       32     1728.0000      0.0000   0.0000     815.0000 2.5521e+06       89.0002      65.0000      30.0000    1918.0000       0.0000      943082         36096 
   0.4200      208          256       72     1307.0000      0.0000   0.0000     521.0000 1.9655e+07       69.0003      93.0000      20.0000    4721.0000       0.0000     1576880         36096 
   0.4200     1024         1060      152     1809.0000      0.0000   0.0000     656.0000 6.4634e+07       49.0007     163.0000      48.0000    6330.0000       0.0000     2375361         36096 
   0.4200     4240         4416      304     3634.0000      0.0000   0.0000    1004.0000 1.7594e+08       58.0024      71.0000      39.0000    9437.0000       0.0000     3942443         36096 
   0.4200    17664        17940      608     7085.0000      0.0000   0.0000    2694.0000 2.6637e+08      134.0091     119.0000      38.0000   21797.0000       0.0000     8552934         36096 
   0.4200    71760        72340     1216    23566.0000      0.0000   0.0000    7505.0000 3.8556e+08      436.0336     346.0000      39.0000   66545.0000       0.0000    25148649         36096 
   0.4200   289360       290508     2432    90548.0000      0.0000   0.0000   31578.0000 3.6799e+08      265.1411    1707.0000     132.0000  292843.0000       0.0000    89367439         36096 
   0.4200  1162032      1164688     4872   364139.0000      0.0000   0.0000   83062.0000 5.6088e+08     7857.5411    4229.0000     715.0000  100686.0000       0.0000   343437250         36096 
   0.4200  4658752      4663636     9752  1534540.0000      0.0000   0.0000  397006.0000 4.6988e+08    22541.1886   40516.0000    4547.0000 2157495.0000       0.0000  1357275646         36096 
   0.4200 18654544     18664772    19504  6449057.0000      0.0000   0.0000 1422246.0000 5.2494e+08    62599.7782  209995.0000   15502.0000 2648633.0000       0.0000  5472022815         36096 
   0.4200 74659088     74678852    39008 27979282.0000      0.0000   0.0000 5655857.0000 5.2815e+08   333286.2689 1093624.0000   28587.0000 7667118.0000       0.0000 21742578327         36096 


==> results/single_ball_p1_d3.txt <==
Mesh size  NDofs  NActiveCells NIntersectedCells SBMFaces   MFSetup    MatrixSetup Assembly   MF vmult   Throughput Interior time   Face time   SBMFace time   MPI time   Matrix vmult MF memory  Matrix memory 
   0.5250       0            8                56       24    8964.9650      0.0000   0.0000     520.8380 1.2288e+06       66.4101       82.4800     191.8460     622.7040       0.0000     999068         36096 
   0.5250      64          136               272      192    2655.1130      0.0000   0.0000     593.9670 1.8318e+07      286.0833      872.7370     699.1190    4370.0810       0.0000    2046274         36096 
   0.5250    1088         1352              1112      888    7058.9960      0.0000   0.0000     881.6030 1.2269e+08     1126.2453     4579.8810    1811.8960    8792.2040       0.0000    4733494         36096 
   0.5250   10816        12688              4400     3984   28131.1080      0.0000   0.0000    3445.0330 2.9464e+08     8202.0576    39061.5000    7187.8160   30661.6090       0.0000   20635236         36096 
   0.5250  101504       109696             17552    16776  170376.1780      0.0000   0.0000   24566.9720 3.5721e+08    78456.3121   340310.8680   29834.4190  192045.9950       0.0000  137874075         36096 
   0.5250  877568       913936             69968    68520  900055.6240      0.0000   0.0000  138611.7730 5.2748e+08   559647.3943  2832949.4410  141633.6940  253362.1260       0.0000 1045306672         36096 
   #0.5250 7311488      7449440            280064   277152 6668299.5180      0.0000   0.0000 1165507.4570 5.1133e+08  4610502.9479 24074908.4414  640353.1710 1570067.7790       0.0000 8188902520         36096 


==> results/single_ball_p2_d2.txt <==
Mesh size   NDofs   NActiveCells SBMFaces    MFSetup    MatrixSetup Assembly   MF vmult   Throughput Interior time  Face time   SBMFace time   MPI time    Matrix vmult  MF memory  Matrix memory 
   0.4200         0           52       32     1891.0000      0.0000   0.0000     979.0000 4.7804e+06       95.0002     116.0000     119.0000     2239.0000       0.0000     1003266         36096 
   0.4200       468          256       72     1579.0000      0.0000   0.0000     604.0000 3.8146e+07      141.0004     103.0000     153.0000     4339.0000       0.0000     1702400         36096 
   0.4200      2304         1060      152     2316.0000      0.0000   0.0000     708.0000 1.3475e+08       96.0010      87.0000     145.0000     5773.0000       0.0000     2622825         36096 
   0.4200      9540         4416      304     4482.0000      0.0000   0.0000    1151.0000 3.4530e+08      137.0035     115.0000     201.0000     8560.0000       0.0000     4540939         36096 
   0.4200     39744        17940      608    10782.0000      0.0000   0.0000    3011.0000 5.3623e+08      174.0128     161.0000     269.0000    22428.0000       0.0000    10397498         36096 
   0.4200    161460        72340     1216    42682.0000      0.0000   0.0000    9899.0000 6.5770e+08      400.0514     637.0000     477.0000    81372.0000       0.0000    31772345         36096 
   0.4200    651060       290508     2432   132765.0000      0.0000   0.0000   37321.0000 7.0056e+08      659.1843    2082.0000     666.0000   348179.0000       0.0000   114844635         36096 
   0.4200   2614572      1164688     4872   414543.0000      0.0000   0.0000  109916.0000 9.5365e+08    14393.7624   20764.0000    5481.0000   154015.0000       0.0000   443904714         36096 
   0.4200  10482192      4663636     9752  1689399.0000      0.0000   0.0000  476603.0000 8.8066e+08    32362.0665   97470.0000   16400.0000  1800887.0000       0.0000  1756970614         36096 
   0.4200  41972724     18664772    19504  7214703.0000      0.0000   0.0000 1843366.0000 9.1128e+08   290149.6219  474634.0000   47039.0000  3559617.0000       0.0000  7066481759         36096 
   0.4200 167982948     74678852    39008 30370016.0000      0.0000   0.0000 7357003.0000 3.2977e+08  1149698.7467 2088334.0000   93609.0000 12152308.0000       0.0000 28115110799         36096 


==> results/single_ball_p2_d3.txt <==
Mesh size  NDofs   NActiveCells NIntersectedCells SBMFaces    MFSetup    MatrixSetup Assembly   MF vmult   Throughput Interior time   Face time   SBMFace time   MPI time   Matrix vmult  MF memory  Matrix memory 
   0.5250        0            8                56       24    17263.4500      0.0000   0.0000     684.1340 3.1573e+06      136.1362      159.6840     324.5500     769.2710       0.0000     1134332         36096 
   0.5250      216          136               272      192     8397.2850      0.0000   0.0000     792.9830 4.6306e+07      498.2465     1492.4620    1364.1210    5020.0400       0.0000     2586226         36096 
   0.5250     3672         1352              1112      888    27527.0250      0.0000   0.0000    1385.3590 2.6350e+08     2094.6803     7744.5880    4284.0430   13078.6700       0.0000     7229234         36096 
   0.5250    36504        12688              4400     3984   106055.3790      0.0000   0.0000    6387.8690 5.3629e+08    17081.1534    71217.7100   18774.8520   52750.4030       0.0000    36995436         36096 
   0.5250   342576       109696             17552    16776   478320.6780      0.0000   0.0000   46853.8640 6.3213e+08   158947.6060   605738.4590   76588.4570  348832.4330       0.0000   259100463         36096 
   0.5250  2961792       913936             69968    68520  1923682.7070      0.0000   0.0000  320934.7480 7.6889e+08  1540709.3069  5371476.5680  372731.9840  932777.0940       0.0000  1980410048         36096 
   # 0.5250 24676272      7449440            280064   277152 12146411.4930      0.0000   0.0000 2284274.8690 8.8052e+08 12522001.6533 43514702.4213 1527707.3670 3085391.4060       0.0000 15530941480         36096 


==> results/single_ball_p3_d2.txt <==
Mesh size   NDofs   NActiveCells SBMFaces    MFSetup    MatrixSetup Assembly   MF vmult   Throughput Interior time  Face time   SBMFace time   MPI time    Matrix vmult  MF memory  Matrix memory 
   0.4200         0           52       32     2284.0000      0.0000   0.0000     923.0000 9.0141e+06      156.0003     141.0000     118.0000     4714.0000       0.0000     1071242         36096 
   0.4200       832          256       72     2146.0000      0.0000   0.0000     650.0000 6.3015e+07      133.0005     237.0000     190.0000     4160.0000       0.0000     1844928         36096 
   0.4200      4096         1060      152     3015.0000      0.0000   0.0000     863.0000 1.9652e+08      145.0014     194.0000     287.0000     6251.0000       0.0000     2908289         36096 
   0.4200     16960         4416      304     6112.0000      0.0000   0.0000    1368.0000 5.1649e+08      197.0049     253.0000     552.0000     9556.0000       0.0000     5243363         36096 
   0.4200     70656        17940      608    16058.0000      0.0000   0.0000    3674.0000 7.8127e+08      536.0170     970.0000     590.0000    33409.0000       0.0000    12584290         36096 
   0.4200    287040        72340     1216    36148.0000      0.0000   0.0000   11498.0000 1.0066e+09     1384.0686    1314.0000     284.0000   101115.0000       0.0000    39663397         36096 
   0.4200   1157440       290508     2432   118648.0000      0.0000   0.0000   49825.0000 9.3289e+08     1215.2632    3444.0000     855.0000   529154.0000       0.0000   145188867         36096 
   0.4200   4648128      1164688     4872   439342.0000      0.0000   0.0000  148615.0000 1.2539e+09    43910.3270   26691.0000   10582.0000   242037.0000       0.0000   563550950         36096 
   0.4200  18635008      4663636     9752  1828991.0000      0.0000   0.0000  598649.0000 1.2464e+09   414147.5245  161754.0000   26840.0000  1008046.0000       0.0000  2232883334         36096 
   0.4200  74618176     18664772    19504  7727803.0000      0.0000   0.0000 2446980.0000 1.2204e+09  1452739.7998  861395.0000   56088.0000  5103162.0000       0.0000  8964375587         36096 
   0.4200 298636352     74678852    39008 50663599.0000      0.0000   0.0000 9883288.0000 3.3983e+08  6014558.7379 3730346.0000  113545.0000 17022445.0000       0.0000 35703208303         36096 


==> results/single_ball_p3_d3.txt <==
Mesh size  NDofs   NActiveCells NIntersectedCells SBMFaces    MFSetup    MatrixSetup Assembly   MF vmult   Throughput Interior time   Face time   SBMFace time   MPI time   Matrix vmult  MF memory  Matrix memory 
   0.5250        0            8                56       24    21171.8500      0.0000   0.0000     738.5830 6.9322e+06      183.3502      233.6800     428.1940    2172.5110       0.0000     1322140         36096 
   0.5250      512          136               272      192    18398.7710      0.0000   0.0000     718.1740 1.2120e+08      868.5219     2489.9940    2029.6670    7630.6690       0.0000     3325346         36096 
   0.5250     8704         1352              1112      888    86593.8880      0.0000   0.0000    1767.9500 4.8943e+08     4744.0889    12638.9070    6476.0270   22621.8100       0.0000    10752830         36096 
   0.5250    86528        12688              4400     3984   249015.9120      0.0000   0.0000    9320.5430 8.7123e+08    47568.9270   107210.8920   25043.4190   69685.7720       0.0000    60662116         36096 
   0.5250   812032       109696             17552    16776  1177775.8760      0.0000   0.0000   91670.5140 7.6585e+08   402878.5439  1019938.8190  131893.6080  648043.0060       0.0000   437033263         36096 
   0.5250  7020544       913936             69968    68520  5716474.5990      0.0000   0.0000  530567.2300 1.1024e+09  4102337.8820  9056436.7660  594118.1040 3628693.5480       0.0000  3363365312         36096 


==> results/single_ball_p4_d2.txt <==
Mesh size  NDofs   NActiveCells SBMFaces   MFSetup    MatrixSetup    Assembly     MF vmult   Interior time Face time  SBMFace time Matrix vmult MF memory Matrix memory 
   0.4200        0           52       32   2730.0000    12181.0000    30797.0000   1155.0000      250.0004    64.0000     184.0000     924.0000    755376       2236096 
   0.4200     2500          256       72   2381.0000    24640.0000    59977.0000   1098.0000      280.0007   177.0000     225.0000    1438.0000   1046395      10531096 
   0.4200    10000         1060      152   4042.0000   102272.0000   417944.0000   2523.0000      344.0019   228.0000     369.0000    9776.0000   1804400      43516096 
   0.4200    40000         4416      304   5168.0000   238744.0000  1020144.0000   5055.0000      446.0066   538.0000     990.0000   31158.0000   4525735     179476096 
   0.4200   160000        17940      608  10028.0000   548487.0000  2403909.0000  15633.0000      700.0263   842.0000    1499.0000   84268.0000  14941743     728956096 
   0.4200   640000        72340     1216  26732.0000  1472451.0000  6399727.0000  31266.0000     3614.1032  2239.0000    3464.0000  271379.0000  55726713    2940256096 
   0.4200  2560000       290508     2432 101001.0000  4448483.0000 19107486.0000  97098.0000    14453.4310 14792.0000    7218.0000 1054671.0000 217202512   11810611096 
   0.4200 10240000      1164688     4872 427521.0000 14663026.0000 63485232.0000 358792.0000    69228.7359 68597.0000   15272.0000 3848126.0000 859554039   47356801096 

